Designing Neural Network Architectures using Reinforcement Learning

At present, designing convolutional neural network (CNN) architectures requires both human expertise and labor. New architectures are handcrafted by careful experimentation or modified from a handful of existing networks. We introduce MetaQNN, a meta-modeling algorithm based on reinforcement learning to automatically generate high-performing CNN architectures for a given learning task. The learning agent is trained to sequentially choose CNN layers using $Q$-learning with an $\epsilon$-greedy exploration strategy and experience replay. The agent explores a large but finite space of possible architectures and iteratively discovers designs with improved performance on the learning task. On image classification benchmarks, the agent-designed networks (consisting of only standard convolution, pooling, and fully-connected layers) beat existing networks designed with the same layer types and are competitive against the state-of-the-art methods that use more complex layer types. We also outperform existing meta-modeling approaches for network design on image classification tasks.

==> S_outline.txt <==
1. Intro.
- Current CNN design happens manually
- We want a learning system for network design
- High level summary of our method including reference to figure 1

2. Related Work (this part is not crucial for v1)
- CNN Architecture Design
- Hyperparameter optimization
- Metamodeling
- Deep Reinforcement Learning

3. Background on $Q$-learning
- We need two lines on why we are explaining $Q$-learning. 
- We describe q-learning update equations. (the current text is pretty much good).
- Explain how epsilon greedy strategy, in combination with experience replay is used to perform q-learning in practice. 


4. DESIGNING NEURAL NETWORK ARCHITECTURES WITH Q-LEARNING
(Intro paragraph) - The method consists of following parts -- (1) defining a state-action space, (ii) agent samples network topology based on epsilon-greedy strategy. network training and storage in replay dictionary (iii) agent performs q-value updates according to update equations
4.1 Define state-action space. Describe the type of layers and what values we allow for them (table 1). describe the issue of image size and image size binning (for this section 4.1, you could use text from existing 4.1, 4.2 and 4.4)
(i am in favor of moving the entire image binning issue to appendix, since it is strictly an experimental issue, and reviewers might think that its too much detail. but we can take a call after people read it.)

4.2 Describe sampling of networks with epsilon greedy strategy:. explain how sampling happens and how results are stored in the replay dictionary. (make use of current section 4.2)

4.3 Describe how experience replay is performed, and explain that agent samples models from replay dictionary and applies Q-value update acording to section 3 equations. (make use of, and expand on, the end of current section 4.2)

5. Experimental Details
5.1 Final Network Training: Describe how we pick top 10 topologies and fine-tune them (this may seem out of place, move if you find better place)
5.2 Training Details for Neural nets (both for the training during sampling, and training during fine-tuning) (make use of existing section 4.5)
5.4 Preprocessing: Describe pre-processing steps for all datasets.
5.3 Evaluation: Here we describe the three datasets (how many images in training/test sets).

6. Results & Discussion
Para 1: Explain the plot of epsilon versus error. this is a crucial plot, since it shows that q-learning works. 
Para 2: Refer to table containing errors for datasets, and give brief summary of our achievements. 
Para 2: We refer to table of topology examples, and describe interesting findings (e.g. network in network) 

7. Conclusions
Here we very briefly summarize our paper, and more importantly, claim the broader space of ideas. Something like "though we implement a system for a classification with CNNs, method can be extended to regressions, unsupervised learning, RNNs etc." Basically claim all the obvious ideas.



